On the treatment of phenomenological turbulent effects in one dimensional simulations of core-collapse supernovae

We have developed a phenomenological turbulent model with one-dimensional (1D) simulation based on Reynolds decomposition. Using this method, we have systematically studied models with different effects of compression, mixing length parameters, and diffusion coefficient of internal energy, turbulence energy and electron fraction. With employed turbulent effects, supernova explosion can be achieved in 1D geometry, which can mimic the evolution of shock in the 3D simulations. We found that enhancement of turbulent energy by compression affects the early shock evolution. The diffusion coefficients of internal energy and turbulent energy also affect the explodability. The smaller diffusion makes the shock revival faster. Our comparison between the two reveals that the diffusion coefficients of internal energy has a greater impact. These simulations would help understand the role of turbulence in core-collapse supernovae.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
